Search for neutral Higgs bosons of the minimal supersymmetric standard model in pp collisions at $\sqrt{s}$ = 8 TeV with the ATLAS detector

A search for the neutral Higgs bosons predicted by the Minimal Supersymmetric Standard Model (MSSM) is reported. The analysis is performed on data from proton-proton collisions at a centre-of-mass energy of 8 TeV collected with the ATLAS detector at the Large Hadron Collider. The samples used for this search were collected in 2012 and correspond to integrated luminosities in the range 19.5 - 20.3 fb$^{-1}$. The MSSM Higgs bosons are searched for in the $\tau\tau$ final state. No significant excess over the expected background is observed, and exclusion limits are derived for the production cross section times branching fraction of a scalar particle as a function of its mass. The results are also interpreted in the MSSM parameter space for various benchmark scenarios.

==> Metadata.txt <==
Title: Search for neutral Higgs bosons of the minimal supersymmetric standard model in pp collisions at $\sqrt{s}$ = 8 TeV with the ATLAS detector
Authors: The ATLAS Collaboration
Comments: 32 pages plus author list + cover pages (55 pages total), 11 figures, 5 tables, submitted to JHEP, All figures including auxiliary figures are available at  http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2013-31/  
Report-no: CERN-PH-EP-2014-210
Journal-ref: JHEP11(2014)056


A search for the neutral Higgs bosons predicted by the Minimal Supersymmetric Standard Model (MSSM) is reported. The analysis is performed on data from proton-proton collisions at a centre-of-mass energy of 8 TeV collected with the ATLAS detector at the Large Hadron Collider. The samples used for this search were collected in 2012 and correspond to integrated luminosities in the range 19.5 - 20.3 fb$^{-1}$. The MSSM Higgs bosons are searched for in the tautau final state. No significant excess over the expected background is observed, and exclusion limits  are derived for the production cross section times branching fraction of a  scalar particle as a function of its mass.  The results are also interpreted in the MSSM parameter space for various benchmark scenarios.

